Near-Optimal Learning of Gaussian Sobolev Operators

A key question in operator learning is how to design surrogate operators with provable approximation guarantees in reasonable computational time. Whereas holomorphic operators can be approximated efficiently, i.e., with at least algebraic convergence in the number of training samples, learning finitely regular operators is known to be less efficient. The reason is an intrinsic curse of sample complexity, which allows only subalgebraic convergence rates. This fact makes it all the more important to develop algorithms which provably achieve these rates. In this work, we present a fully data-driven algorithm, termed Hermite-PCA approximation, for learning Gaussian Sobolev operators with near-optimal sample complexity. It employs principal component analysis and weighted least-squares methods and is therefore computationally efficient. Moreover, it is spectral, in the sense that it achieves faster (and near-optimal) convergence as the Sobolev regularity increases. We provide a full error analysis of this algorithm along with numerical experiments that match our theoretical results and empirically confirm the efficacy of Hermite-PCA approximation for learning Sobolev operators.

==> csv/all-no_noise.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,0,0.43472228995439621,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,1,0.40927316283306892,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,2,0.35511313857117,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,3,0.41954410328075287,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,4,0.42857222772057368,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,5,0.33893465480890111,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,6,0.37709912686140401,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,7,0.36739393726541891,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,8,1.5249951464211524,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,10,9,0.39230161165987171,10,0.40078738724647034,0.50479493993767099,0.34141982008330396,0.10796642697881394,0.29935506833462766,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-10/mc-summary-20261121T201253104025Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,0,0.28760591931685303,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,1,0.34261688667327378,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,2,0.33852229513814835,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,3,0.37194566083102815,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,4,0.30435974073410532,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,5,0.32000550186005355,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,6,0.35036632464916873,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,7,0.30935056967086133,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,8,0.26466754935309483,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,20,9,0.32283999055334484,10,0.32142274620669919,0.3212280438779932,0.029895039095033993,0.0094536414280086307,0.26244781461527134,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-20/mc-summary-20261121T201253118467Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,0,0.29231702302683982,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,1,0.30204107238593703,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,2,0.27861923444862335,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,3,0.28560161661966871,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,4,0.30216636832019433,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,5,0.29980112300762901,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,6,0.27231997516486456,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,7,0.26088527217564866,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,8,0.28740431964138941,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,30,9,0.28638502422242784,10,0.28689467193190865,0.28675410290132225,0.01272007834968358,0.0040224419600795851,0.24630801362589122,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-30/mc-summary-20261121T201253126554Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,0,0.26083931835457286,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,1,0.29439922869198826,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,2,0.24802067553552201,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,3,0.25838604624787681,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,4,0.24232351103457658,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,5,0.24773015991002414,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,6,0.2990399448602355,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,7,0.24814942242349364,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,8,0.25367218362795774,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,40,9,0.28610221870414476,10,0.25602911493791725,0.26386627093903925,0.020073783261720497,0.006347887636360067,0.23650875836527982,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-40/mc-summary-20261121T201253144833Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,0,0.22921122652743767,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,1,0.25671293667230144,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,2,0.23328949093444665,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,3,0.2525719787446839,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,4,0.25706961566278519,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,5,0.25456475642838555,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,6,0.23176230203041412,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,7,0.25182166944088236,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,8,0.25247138456676382,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,50,9,0.25974002627478038,10,0.25252168165572386,0.24792153872828809,0.011079788913759785,0.0035037368961363842,0.22966444171158945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-50/mc-summary-20261121T201253156873Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,0,0.21818038479924493,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,1,0.22671527073242861,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,2,0.23124628698091487,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,3,0.24944773933922504,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,4,0.22365410117013845,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,5,0.22251159711873686,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,6,0.22219740690637971,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,7,0.23603096426438774,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,8,0.2357142940702891,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,60,9,0.24830285213794145,10,0.22898077885667173,0.23140008975196866,0.010353285396837532,0.003273996311976684,0.22449272196000483,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-60/mc-summary-20261121T201253181598Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,0,0.21814232706727629,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,1,0.22088653451272958,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,2,0.21804352896115117,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,3,0.22946229046670405,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,4,0.21835441595503335,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,5,0.22119491825538282,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,6,0.21482419298763936,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,7,0.22480487864232168,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,8,0.2187698523627126,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,70,9,0.21637205711916743,10,0.21856213415887299,0.22008549963301186,0.0040769272293696883,0.001289237589956793,0.22038239161009657,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-70/mc-summary-20261121T201253212478Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,0,0.21584050404220823,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,1,0.21067624151067749,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,2,0.2109298050895542,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,3,0.21281467502427842,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,4,0.20786767335653822,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,5,0.21657182884185155,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,6,0.21107936441752226,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,7,0.21916708033329724,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,8,0.22340363105028752,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,80,9,0.2145897297373148,10,0.21370220238079662,0.21429405334035301,0.0043889163487639549,0.0013878972122044024,0.21699861071985568,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-80/mc-summary-20261121T201253234309Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,0,0.20452823960467736,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,1,0.21385208620602864,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,2,0.20238275835113595,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,3,0.22295272637912886,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,4,0.20996160982989592,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,5,0.20822720818171925,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,6,0.20301202966825649,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,7,0.21830793666963386,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,8,0.211476483869562,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,90,9,0.21172099348117243,10,0.21071904684972897,0.21064220722412105,0.006265696678299606,0.0019813872631178064,0.21413979743542264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-90/mc-summary-20261121T201253253173Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,0,0.20370829763790355,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,1,0.20353259040917221,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,2,0.20623079281131637,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,3,0.21112406681471538,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,4,0.20853274191262708,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,5,0.19691894279400687,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,6,0.20570908460260515,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,7,0.20684742135923012,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,8,0.20830494978818034,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,100,9,0.21050998876344404,10,0.20653910708527323,0.2061418876893201,0.0039087586668967765,0.0012360580211317211,0.21167599880197754,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-100/mc-summary-20261121T201253277333Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,0,0.18215508012359097,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,1,0.17896722299734777,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,2,0.17543184235823658,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,3,0.18830005400637639,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,4,0.18384644364271507,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,5,0.17789641512430118,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,6,0.17803618086527459,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,7,0.17661688289771837,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,8,0.17754586995157609,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,200,9,0.17683022474782856,10,0.17796629799478789,0.17956262167149656,0.0037967019344952225,0.0012006225709772311,0.19734470375069516,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-200/mc-summary-20261121T201253293603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,0,0.17168752122832084,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,1,0.17380086326588934,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,2,0.17115084008075124,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,3,0.17582898288833362,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,4,0.1751542008677919,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,5,0.17192184383948317,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,6,0.17459746695900796,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,7,0.17190832523913205,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,8,0.17423391652270198,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,300,9,0.17369009795209961,10,0.17374548060899447,0.17339740588435118,0.0015411893601830241,0.00048736686837959749,0.19020108176002148,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-300/mc-summary-20261121T201253309903Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,0,0.17015515209444282,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,1,0.16958240748647679,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,2,0.17229538902527458,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,3,0.17069082010830572,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,4,0.16899453137704198,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,5,0.16739116010515179,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,6,0.16955730092813592,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,7,0.17130513724238841,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,8,0.16874165774226177,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,400,9,0.1686898071339886,10,0.16956985420730636,0.16974033632434685,0.0013522816147820034,0.00042762899406815509,0.18557862942204825,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-400/mc-summary-20261121T201253326799Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,0,0.16649815649489927,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,1,0.16658533466090164,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,2,0.16608645542014042,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,3,0.16763656952233547,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,4,0.1654889160841744,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,5,0.16724534664494389,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,6,0.16842243954714031,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,7,0.16689478346774,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,8,0.16762686812306127,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,500,9,0.16640010706841016,10,0.16674005906432082,0.16688849770337469,0.00081670439055724325,0.00025826460492206011,0.18221645219269944,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-500/mc-summary-20261121T201253345014Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,0,0.16627625526730208,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,1,0.16540578695465219,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,2,0.16679342597292302,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,3,0.16646653442764192,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,4,0.16639327017574698,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,5,0.16579348526012164,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,6,0.16580658616840865,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,7,0.16513007292851137,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,8,0.16618384461331517,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,600,9,0.16543204404023054,10,0.16599521539086193,0.16596813058088539,0.00051130160051304351,0.00016168776289107346,0.17960096771911915,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-600/mc-summary-20261121T201253369952Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,0,0.16575780690036188,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,1,0.16496584523952598,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,2,0.16596789159309761,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,3,0.16550518180066784,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,4,0.16493289643216022,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,5,0.16587769078928727,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,6,0.16610245861962003,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,7,0.16509200332734222,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,8,0.16586934697196326,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,700,9,0.1650141989378453,10,0.16563149435051486,0.16550853206118715,0.0004400115293026098,0.0001391438629330167,0.17747533200496035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-700/mc-summary-20261121T201253385497Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,0,0.164666321212498,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,1,0.16390426140170597,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,2,0.16489163348598304,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,3,0.16377866216250103,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,4,0.16472882110824635,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,5,0.16494518786541953,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,6,0.16449839076507969,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,7,0.16465440312216559,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,8,0.16435244987275807,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,800,9,0.16391781572873204,10,0.16457639694362264,0.1644337946725089,0.00040589957466365681,0.00012835671572307289,0.17569377188301799,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-800/mc-summary-20261121T201253402147Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,0,0.16459833962348322,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,1,0.16402819333754884,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,2,0.16373384784901748,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,3,0.16394088902223841,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,4,0.16311684831036366,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,5,0.1639468004846388,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,6,0.16360748963929767,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,7,0.16338560592944695,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,8,0.16445324016927393,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,900,9,0.1633407155661718,10,0.16383736843562796,0.16381519699314806,0.00045233050961933249,0.00014303946655817932,0.17416606669545626,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-900/mc-summary-20261121T201253423678Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,0,0.1636736339783246,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,1,0.16353512898632813,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,2,0.16348090863776987,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,3,0.16358660859610019,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,4,0.1635458599902678,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,5,0.16325719339649886,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,6,0.16369267837912788,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,7,0.16344467428901999,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,8,0.1639538207990999,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1000,9,0.1633811576663014,10,0.16354049448829797,0.16355516647188387,0.00018169640403786237,5.7457447942185984e-05,0.1728327292862761,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1000/mc-summary-20261121T201253454866Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,0,0.16255304794433442,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,1,0.16239340513162348,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,2,0.16289830215860779,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,3,0.16241060904714158,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,4,0.16260522792648024,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,5,0.16268954848021797,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,6,0.16234914497079816,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,7,0.16278529476230363,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,8,0.16309556570187814,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1400,9,0.16283663919648292,10,0.16264738820334912,0.16266167853198682,0.00023207515232626878,7.3388606968153333e-05,0.16877123139177116,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1400/mc-summary-20261121T201253474841Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,0,0.1621341545824804,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,1,0.16190355731974837,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,2,0.16178253763573039,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,3,0.16192474992417963,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,4,0.16132827134686337,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,5,0.16177826554491007,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,6,0.16222144057943197,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,7,0.16130829871117161,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,8,0.16235958194857281,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,1800,9,0.16138302559436782,10,0.16184304747773937,0.16181238831874561,0.00035582276727014672,0.00011252103879176773,0.16591778470714127,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-1800/mc-summary-20261121T201253497611Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,0,0.16164019768470833,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,1,0.16139800286827213,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,2,0.16151438099778914,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,3,0.16170298836717087,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,4,0.16138674830527988,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,5,0.16224480552126275,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,6,0.16164579837267823,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,7,0.16163904658208489,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,8,0.16219733475339901,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2200,9,0.16168763067326947,10,0.16164299802869328,0.16170569341259147,0.000278927490994043,8.8204617357727898e-05,0.1637404315568862,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2200/mc-summary-20261121T201253524091Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,0,0.16137437318508069,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,1,0.16136426703822421,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,2,0.16151832024680535,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,3,0.16182396900668694,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,4,0.16107406806808824,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,5,0.16160852003715079,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,6,0.16131341384710923,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,7,0.16131963202330066,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,8,0.16206804953837731,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,2600,9,0.16110579395158237,10,0.16136932011165245,0.16145704069424058,0.00029319999283369949,9.2717978729953677e-05,0.16199177203987625,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-2600/mc-summary-20261121T201253565198Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,0,0.16138404518260988,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,1,0.16137326592316359,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,2,0.16123346777277811,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,3,0.16121056045301846,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,4,0.16110916315701038,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,5,0.16118612161867771,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,6,0.16103046342242536,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,7,0.16105347983799922,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,8,0.16166558077319826,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/mc-summary-20261121T201253597327Z.json,empirical,obstacle,alg_2,3000,9,0.16141796265824357,10,0.16122201411289827,0.16126641107991241,0.00018545860354384459,5.8647159887272397e-05,0.16053757470231506,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T114828222799Z/s-3000/mc-summary-20261121T201253592481Z.json


==> csv/all-noise.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,0,1.1861858028271706,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,1,0.82738415874775095,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,2,0.79364165159402933,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,3,0.85727926510465891,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,4,1.1039867130018977,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,5,0.69837104307744713,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,6,1.0265033850182876,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,7,0.93953277552573122,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,8,3.8284200626809599,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,10,9,0.98542481171883989,10,0.96247879362228561,1.2246729669296772,0.87914500528294315,0.27801006102548625,1.1006014102627577,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-10/mc-summary-20261120T205405775928Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,0,0.77477074362884124,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,1,0.87002757725642466,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,2,0.88114247213641006,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,3,0.90735267550156806,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,4,0.87953969116884689,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,5,1.2256923599082623,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,6,0.89540067602413509,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,7,1.000760878540544,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,8,0.75044374825059679,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,20,9,0.79758438790487718,10,0.88034108165262848,0.89827152103205066,0.12902890396289118,0.040802522051786201,0.96490911776733701,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-20/mc-summary-20261120T205405826181Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,0,0.99351872495364535,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,1,0.88400092938078489,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,2,0.79261762117211576,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,3,0.9660360008909693,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,4,0.99757478194539773,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,5,1.0599091663554534,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,6,0.86738699022902122,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,7,0.74097486275223101,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,8,0.81400154240326938,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,30,9,0.88942417833990572,10,0.88671255386034531,0.90054447984227948,0.096872313507544328,0.030633715289373496,0.90556992625441601,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-30/mc-summary-20261120T205405849574Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,0,0.90315341121689807,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,1,0.80038181311417167,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,2,0.79876684454637581,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,3,0.80912848336155252,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,4,0.66276792075142488,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,5,0.70131254699759971,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,6,0.96998183928280945,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,7,0.66719314368108418,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,8,0.82672263068551299,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,40,9,0.89004575994199109,10,0.80475514823786209,0.80294543935794205,0.097244304397857473,0.030751349137595835,0.86954222771116707,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-40/mc-summary-20261120T205405873878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,0,0.79854720198113249,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,1,0.73020201980378219,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,2,0.72887256624197228,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,3,0.97335511988498058,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,4,0.76502232363772449,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,5,0.7386832074379619,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,6,0.70605558377771926,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,7,0.79885601136456763,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,8,0.78748329761366997,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,50,9,0.72089450099309071,10,0.75185276553784319,0.7747971832736601,0.073387706825041477,0.023207230582381513,0.8443785830692262,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-50/mc-summary-20261120T205405907026Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,0,0.71365046862551917,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,1,0.7204051940860019,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,2,0.70922226159074575,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,3,0.85031208957815885,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,4,0.76237500482387321,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,5,0.6986467922641576,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,6,0.75300351693944068,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,7,0.6931834422163401,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,8,0.7388306067815853,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,60,9,0.74764000683667686,10,0.7296179004337936,0.73872693837424985,0.04336982937884535,0.01371474425700369,0.82536436666145485,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-60/mc-summary-20261120T205405926532Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,0,0.76531222066825499,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,1,0.79163473323732902,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,2,0.80000019561389302,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,3,0.85948903519267394,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,4,0.8871444340211877,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,5,0.70225336599731392,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,6,0.75182446999563834,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,7,0.77891472378158155,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,8,0.72718901373683953,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,70,9,0.73315388688661198,10,0.77211347222491833,0.77969160791313241,0.055110549899951865,0.017427486078821247,0.81025242817007781,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-70/mc-summary-20261120T205405949979Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,0,0.77170155516709638,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,1,0.8225238377045293,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,2,0.74629561928320187,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,3,0.70051450378384506,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,4,0.73197638977294344,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,5,0.75280073283479998,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,6,0.76587583918622515,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,7,0.78117356880977751,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,8,0.71718125732310278,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,80,9,0.77235667053221546,10,0.75933828601051256,0.75623999743977366,0.033071505112779051,0.010458128180628553,0.79781170337948815,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-80/mc-summary-20261120T205405987933Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,0,0.69626719166479478,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,1,0.88164441923045334,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,2,0.76361495920107358,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,3,0.7903202955640336,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,4,0.75388145404891582,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,5,0.77308691334341983,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,6,0.84846099698223587,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,7,0.81963957584282954,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,8,0.74361541556533728,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,90,9,0.75859385375343302,10,0.76835093627224671,0.78291250751965269,0.051384001971938181,0.016249048152590807,0.78730106145172973,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-90/mc-summary-20261120T205406009795Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,0,0.71747621708307674,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,1,0.73520861189278386,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,2,0.7409245064894544,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,3,0.74370551154850584,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,4,0.88127167586806054,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,5,0.79887751046696187,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,6,0.77472086826826514,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,7,0.90808584332683706,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,8,0.73324037830192978,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,100,9,0.67793366133868949,10,0.74231500901898007,0.77114447845845646,0.069011331158260178,0.021823299082024815,0.77824272058027355,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-100/mc-summary-20261120T205406050782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,0,0.67654306739664327,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,1,0.6844814175357895,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,2,0.69274092208045623,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,3,0.91761865428819978,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,4,0.72788193169195381,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,5,0.66612360413033511,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,6,0.70567960754687975,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,7,0.74042108743566815,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,8,0.69153132659005478,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,200,9,0.73465595248828819,10,0.69921026481366799,0.72376775711842689,0.068859605173466523,0.021775319112806814,0.72555263708817941,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-200/mc-summary-20261120T205406080561Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,0,0.69394203281035438,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,1,0.83042293550840451,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,2,0.72881748073193209,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,3,0.74776647558304943,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,4,0.79366214159498472,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,5,0.71773151992939699,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,6,0.79915460334016308,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,7,0.70411602207559998,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,8,0.76537937068189921,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,300,9,0.87774562931256905,10,0.75657292313247426,0.76587382115683533,0.056186184012935236,0.017767631451421483,0.69928857387702703,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-300/mc-summary-20261120T205406113646Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,0,0.72161663034287638,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,1,0.65718957400133804,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,2,0.74114859035075764,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,3,0.69570262245772652,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,4,0.73945615036507406,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,5,0.86907230124274681,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,6,0.80525390448511447,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,7,0.72461684220724609,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,8,0.79408736839722149,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,400,9,0.66530959334194051,10,0.73203649628616008,0.74134535771920418,0.062289453809338161,0.019697654824536021,0.68229378040201294,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-400/mc-summary-20261120T205406146411Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,0,0.68885858640640651,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,1,0.65528828323365418,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,2,0.67743206725538052,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,3,0.66759335866912928,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,4,0.72061339460668195,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,5,0.661537175980634,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,6,0.75923530446189247,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,7,0.7278614159022111,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,8,0.67311636613162928,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,500,9,0.73757894233145871,10,0.68314532683089357,0.69691148949790782,0.034513285947298258,0.010914059313014453,0.66993248309456865,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-500/mc-summary-20261120T205406173796Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,0,0.63906915674757847,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,1,0.6790765180391799,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,2,0.67270966493084006,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,3,0.70370861890073222,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,4,0.67285477295705554,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,5,0.64938546238239192,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,6,0.66903193130459726,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,7,0.69178170529511784,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,8,0.69918333932728127,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,600,9,0.66809446023884045,10,0.67278221894394785,0.67448956301236151,0.019351844522662715,0.0061195905617068115,0.66031645783013238,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-600/mc-summary-20261120T205406211738Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,0,0.66983117660130909,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,1,0.64374334674615485,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,2,0.67455400645924102,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,3,0.65805601059307406,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,4,0.67152424757735762,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,5,0.69111266880094291,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,6,0.65374670938315604,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,7,0.67096891963349348,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,8,0.66124899349530986,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,700,9,0.66663782279264661,10,0.66823449969697779,0.66614239020826849,0.012268200325595717,0.0038795455820101769,0.65250139835002063,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-700/mc-summary-20261120T205406251587Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,0,0.63564060672873146,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,1,0.64734990691779926,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,2,0.68564058500002989,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,3,0.68405675878717032,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,4,0.687595077662008,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,5,0.69852072286686262,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,6,0.68770277317897166,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,7,0.66706555175940607,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,8,0.67680898950337454,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,800,9,0.67130843141141505,10,0.68043287414527243,0.67416894038157693,0.01858791606553364,0.0058780151723121944,0.64595135864771691,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-800/mc-summary-20261120T205406279733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,0,0.65218685736781001,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,1,0.67152409187363327,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,2,0.68684629557791788,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,3,0.66458324601130969,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,4,0.69957855487400011,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,5,0.66391156692599662,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,6,0.67858677311192117,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,7,0.66559255417650465,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,8,0.68371386704477977,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,900,9,0.69747623127016833,10,0.67505543249277722,0.67640000382340415,0.01473533483358249,0.0046597220159338851,0.64033463569309945,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-900/mc-summary-20261120T205406299689Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,0,0.66118531050296703,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,1,0.6975666926900842,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,2,0.64809554465585073,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,3,0.70041679142772739,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,4,0.65803834036812869,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,5,0.65343155442528367,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,6,0.66228302023160601,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,7,0.65360939935269546,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,8,0.67319400660499673,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1000,9,0.6472825074087003,10,0.65961182543554786,0.66551031676680406,0.01820197656904533,0.0057559703875200326,0.63543252048568499,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1000/mc-summary-20261120T205406332057Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,0,0.67776705546325233,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,1,0.64925203879940674,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,2,0.66841438702261335,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,3,0.65810319566113806,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,4,0.67855036917912048,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,5,0.66108377340162405,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,6,0.64298620402267725,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,7,0.69808350074190961,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,8,0.66696868920580932,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1400,9,0.64537943314811674,10,0.66402623130371663,0.66465886466456681,0.016235680318190476,0.0051341729167849182,0.62050011818717254,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1400/mc-summary-20261120T205406370331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,0,0.66686109337202293,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,1,0.64891119981686585,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,2,0.63951022140865066,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,3,0.67157942504952672,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,4,0.65997543119789959,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,5,0.66478436683277375,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,6,0.66021517670555718,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,7,0.64778039633027695,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,8,0.64847630864650052,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,1800,9,0.63535502562727664,10,0.65444331550738277,0.65434486449873508,0.011474191197220679,0.0036284578491471622,0.61000920696697991,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-1800/mc-summary-20261120T205406402869Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,0,0.63661355449850254,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,1,0.64188731730105852,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,2,0.67060274942876852,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,3,0.66242803966670571,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,4,0.66404621901310446,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,5,0.65491790387776061,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,6,0.67679655634619185,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,7,0.67047215022993445,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,8,0.67079759414591555,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2200,9,0.64768831343356303,10,0.66323712933990508,0.65962503979415055,0.013015599557978812,0.0041158939715893825,0.60200400444563151,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2200/mc-summary-20261120T205406460238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,0,0.65120472369991711,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,1,0.64671441100739746,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,2,0.65012860123063754,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,3,0.65050668079641238,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,4,0.64711289949641004,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,5,0.63490880689098905,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,6,0.65166790781028894,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,7,0.63712185916608621,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,8,0.64178330861437904,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,2600,9,0.66929722456646379,10,0.64862075036352373,0.64804464232789805,0.0090492555579840522,0.0028616258692167507,0.59557492629039155,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-2600/mc-summary-20261120T205406507138Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,0,0.62897744082647311,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,1,0.64584108804559548,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,2,0.65224774084032322,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,3,0.64753649871288954,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,4,0.65283541124913647,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,5,0.6380237410409183,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,6,0.64178573418967111,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,7,0.66244014604612955,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,8,0.66118323583900018,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/mc-summary-20261120T205406575976Z.json,empirical,obstacle,alg_2,3000,9,0.6573181907512311,10,0.64989211977660633,0.64881892275413677,0.010043598446171621,0.0031760646994030365,0.59022846047164301,/home/gmaier/least-squares/final_scripts/results/obstacle/20261120T120547174995Z/s-3000/mc-summary-20261120T205406564816Z.json


==> csv/approx-no_noise.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,0,0.40701158012190974,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,1,0.56953771803887587,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,2,0.40720737573868787,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,3,0.3905083484197075,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,4,0.42114614409779266,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,5,0.37371622492086121,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,6,0.37106884263480688,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,7,0.36867608867190493,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,8,0.52305998616820415,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,10,9,0.39055647289659878,10,0.39878402650925426,0.42224887817093493,0.06494093311587934,0.020536126202283414,0.2808522046240276,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-10/mc-summary-20261122T232437342332Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,0,0.29210034728053169,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,1,0.33563798036776132,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,2,0.3057228743273544,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,3,0.35892342109989667,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,4,0.33173145615999433,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,5,0.27741931702146466,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,6,0.30962243993403388,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,7,0.30816196524085276,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,8,0.29221895514955909,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,20,9,0.35874209666647977,10,0.30889220258744332,0.31702808532479287,0.026692310249593777,0.0084408496400573858,0.2462261545913195,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-20/mc-summary-20261122T232437363968Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,0,0.28203719180323933,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,1,0.28432977275565691,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,2,0.28549510396848382,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,3,0.26143525096244924,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,4,0.28889212276447118,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,5,0.28288454832269128,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,6,0.28882117026144793,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,7,0.28822747850937397,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,8,0.28031887841749992,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,30,9,0.27845870878010276,10,0.28360716053917412,0.28209002265454164,0.007677456517644639,0.0024278249232661761,0.2310839399788264,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-30/mc-summary-20261122T232437388238Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,0,0.26475563282195852,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,1,0.25957092263835257,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,2,0.25278859230081996,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,3,0.25875502454221488,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,4,0.26280484781642194,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,5,0.26944431081094039,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,6,0.2559303332618254,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,7,0.26483952604021871,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,8,0.27182432825878255,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,40,9,0.25745700862329129,10,0.26118788522738723,0.26181705271148259,0.0057154582649594689,0.0018073865988906053,0.22189036774727197,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-40/mc-summary-20261122T232437406416Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,0,0.26253534254866123,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,1,0.27364299076406062,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,2,0.26102507498003724,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,3,0.25182772011983329,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,4,0.2800507729892146,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,5,0.25552230473585785,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,6,0.25787951073776966,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,7,0.26420019323555977,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,8,0.27508204378667933,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,50,9,0.26361030833298404,10,0.26307282544082267,0.26453762622306576,0.0085977863423823946,0.0027188587677416647,0.21546909206275558,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-50/mc-summary-20261122T232437423349Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,0,0.22543269765384252,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,1,0.24104782897340879,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,2,0.23926935138464403,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,3,0.25010965197526225,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,4,0.25025924845103042,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,5,0.24031155930029338,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,6,0.23315969964281996,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,7,0.24413584039156083,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,8,0.24405598089903674,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,60,9,0.24525342496413624,10,0.24255190493622275,0.2413035283636035,0.0071578270398241009,0.0022635036543384914,0.21061703159152104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-60/mc-summary-20261122T232437438212Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,0,0.22687982645308147,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,1,0.24048458692387581,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,2,0.23084610510431969,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,3,0.29257179778186021,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,4,0.22654560133823035,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,5,0.23507352128515474,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,6,0.21904276431424111,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,7,0.23436418002479101,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,8,0.23094392775363287,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,70,9,0.23592383775079587,10,0.23265405388921195,0.23726761487299833,0.01928779142570693,0.0060993351939500236,0.20676075701121435,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-70/mc-summary-20261122T232437453693Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,0,0.22648195779195129,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,1,0.21795612596168326,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,2,0.22596246568295061,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,3,0.23574646373818339,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,4,0.22406088426942838,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,5,0.2220208342785101,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,6,0.21439270693489904,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,7,0.22487397756041408,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,8,0.2249852740867051,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,80,9,0.22915416467229197,10,0.22492962582355958,0.22456348549770175,0.0055305058527891048,0.0017488995107705456,0.20358612453121078,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-80/mc-summary-20261122T232437464489Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,0,0.21132830393105259,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,1,0.22429146622298943,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,2,0.21754183240380279,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,3,0.21919558454634661,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,4,0.21201928394085473,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,5,0.2258867131357761,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,6,0.21455939221928846,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,7,0.22779499283021884,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,8,0.22161677751759665,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,90,9,0.21939655484904758,10,0.2192960696976971,0.21936309015969738,0.0053659443526700721,0.0016968605952155243,0.20090401188816051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-90/mc-summary-20261122T232437480633Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,0,0.21273891598303216,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,1,0.22260270657043207,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,2,0.21519044114268504,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,3,0.2128287655612934,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,4,0.22458455434916808,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,5,0.216080252387813,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,6,0.21935710456646637,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,7,0.22696060697084805,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,8,0.21078212702060933,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,100,9,0.21466578207806752,10,0.21563534676524904,0.21757912566304149,0.0052356331401684992,0.0016556525715992064,0.19859249840084173,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-100/mc-summary-20261122T232437503897Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,0,0.18800044430485516,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,1,0.18323509722629436,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,2,0.18803910449136985,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,3,0.20753163882828016,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,4,0.19053310488026595,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,5,0.18489262272107948,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,6,0.19392217737592107,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,7,0.18902193740005177,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,8,0.18756893056663726,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,200,9,0.18317106408935319,10,0.18801977439811252,0.18959161218841081,0.0067420460338973561,0.0021320221556820431,0.18514700762408015,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-200/mc-summary-20261122T232437523644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,0,0.17632628051829916,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,1,0.19163525991807559,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,2,0.17932814270613776,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,3,0.17309771498161464,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,4,0.1835221636908092,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,5,0.17355461331984606,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,6,0.1778570399065883,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,7,0.17452082233848989,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,8,0.17874596167798881,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,300,9,0.17255975150999958,10,0.17709166021244371,0.17811477505678491,0.0055400352892420908,0.0017519129831714728,0.17844492639244158,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-300/mc-summary-20261122T232437538804Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,0,0.17397727738821125,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,1,0.17637668930965486,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,2,0.17110128697796795,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,3,0.17738083374976396,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,4,0.17038073494749809,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,5,0.17391387800859981,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,6,0.16946067994774372,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,7,0.17089598879229695,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,8,0.1668842495049174,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,400,9,0.17038583630211504,10,0.17099863788513245,0.17207574549287691,0.0030902602044637633,0.00097722608086831257,0.17410818361700919,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-400/mc-summary-20261122T232437553459Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,0,0.1598351685180216,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,1,0.16675167146357056,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,2,0.15992325088342488,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,3,0.16484133351535774,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,4,0.15884071350163725,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,5,0.16716992245204954,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,6,0.16013257225104519,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,7,0.17359749421217535,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,8,0.16352688817700356,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,500,9,0.16524656345911895,10,0.16418411084618065,0.16398655784334046,0.0043330904556621152,0.0013702435147429129,0.17095381949532415,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-500/mc-summary-20261122T232437573381Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,0,0.15260022645824262,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,1,0.15330920620021268,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,2,0.15157216747755223,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,3,0.1532035854598314,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,4,0.15266528303592353,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,5,0.15395902627613461,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,6,0.15588579166374392,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,7,0.1531710871781321,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,8,0.14979287040968048,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,600,9,0.1537078327987072,10,0.15318733631898174,0.15298670769581607,0.0015003116986309669,0.00047444021678699804,0.16849999573128543,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-600/mc-summary-20261122T232437594200Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,0,0.15047358168277911,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,1,0.15425323420213044,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,2,0.15013231575705596,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,3,0.14810088561477716,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,4,0.14863269457080264,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,5,0.15416547301360403,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,6,0.14828650637671598,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,7,0.1512465557551281,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,8,0.15086907819960566,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,700,9,0.15169397551678332,10,0.15067132994119237,0.15078543006893824,0.0020761724625903205,0.00065654337971061407,0.16650574362167447,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-700/mc-summary-20261122T232437627539Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,0,0.14402695910784,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,1,0.14640571333085595,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,2,0.14342652974961434,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,3,0.144263306052446,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,4,0.14342896670468433,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,5,0.1462867824102449,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,6,0.14373885185598154,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,7,0.14670404894244932,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,8,0.14596918916677051,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,800,9,0.14652830549567164,10,0.14511624760960826,0.14507786528165584,0.0013331921272462946,0.00042159236807033168,0.16483430010578101,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-800/mc-summary-20261122T232437657728Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,0,0.145058745338774,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,1,0.1450329558381287,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,2,0.1446115948288875,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,3,0.14372545034030521,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,4,0.14387618148476305,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,5,0.14551090441747133,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,6,0.14245363263496719,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,7,0.14689796793529628,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,8,0.14219723503798015,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,900,9,0.14539863248965862,10,0.14482227533350811,0.14447633003462318,0.0013660977235149655,0.00043199803126782547,0.16340102098233331,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-900/mc-summary-20261122T232437674951Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,0,0.14287258357471946,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,1,0.14392173313833487,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,2,0.14094513385847662,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,3,0.14232844364102254,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,4,0.14059723468063193,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,5,0.14192207569668888,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,6,0.14518087950278044,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,7,0.14189404289108831,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,8,0.1433135238247906,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1000,9,0.14350699477652465,10,0.14260051360787102,0.14264826455850582,0.0013255953729071569,0.00041919006341668743,0.16215009594218219,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1000/mc-summary-20261122T232437708319Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,0,0.13452013847110178,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,1,0.13648084712466252,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,2,0.13059515847923467,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,3,0.13486673952845865,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,4,0.13467726752064188,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,5,0.13290441178522255,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,6,0.13047566259834745,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,7,0.13503508348144855,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,8,0.13426300071244981,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1400,9,0.13533356609741162,10,0.13459870299587184,0.13391518757989795,0.0018893470535292381,0.00059746399796804599,0.15833963552775396,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1400/mc-summary-20261122T232437732386Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,0,0.12608201396605978,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,1,0.12544727344909123,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,2,0.12557248640615856,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,3,0.12845299939602489,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,4,0.12633439747414307,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,5,0.12532812551807662,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,6,0.12476380893292739,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,7,0.12552286101191679,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,8,0.12825281129782312,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,1800,9,0.12833915894773396,10,0.12582725018610919,0.12640959363999554,0.0013304295406399269,0.00042071876147937196,0.15566255777986826,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-1800/mc-summary-20261122T232437756854Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,0,0.12160673810384924,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,1,0.12116984354988379,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,2,0.12110121519088606,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,3,0.12285651097733755,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,4,0.12347093422581305,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,5,0.12509572447344738,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,6,0.1242686881983317,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,7,0.12580855146397171,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,8,0.12488000071315901,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2200,9,0.12413229133573446,10,0.12380161278077376,0.12343904982324141,0.0016098706238608439,0.00050908579095964776,0.15361978484171096,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2200/mc-summary-20261122T232437784927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,0,0.12021073910627764,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,1,0.11782312161348174,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,2,0.11962490290906283,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,3,0.12126864113107473,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,4,0.12044213481968849,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,5,0.12149781304322653,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,6,0.11995960134105842,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,7,0.12044764205055788,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,8,0.12030716110789451,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,2600,9,0.12174575919834889,10,0.12037464796379149,0.12033275163206716,0.0010587297971810696,0.00033479975857802954,0.15197920837437004,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-2600/mc-summary-20261122T232437818331Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,0,0.11898335840748452,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,1,0.11921134160897844,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,2,0.12064486390271263,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,3,0.12041321263210199,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,4,0.1213836657228153,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,5,0.12061190855604131,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,6,0.11943155212589969,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,7,0.12016236760097346,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,8,0.11925792802729408,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/mc-summary-20261122T232437849594Z.json,empirical,obstacle,alg_2,3000,9,0.1198894888922515,10,0.12002592824661248,0.1199989687476553,0.00073779864037382234,0.00023331241581567424,0.15061489364776612,/home/gmaier/least-squares/final_scripts/results/obstacle/20261121T234422465266Z/s-3000/mc-summary-20261122T232437844803Z.json


==> csv/approx-noise.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,0,1.2181872590764395,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,1,2.6377972227748381,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,2,1.145023764512094,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,3,1.3708711942252052,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,4,1.3630832413069367,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,5,0.97856221559711343,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,6,1.1235291186660155,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,7,0.91246061533108558,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,8,1.9833001577855867,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,10,9,1.0867654753296394,10,1.1816055117942668,1.3819580264604956,0.5058915369830369,0.15997695058697031,1.4049172898338633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-10/mc-summary-20261120T001731006723Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,0,1.1676243294530684,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,1,1.5336125347831275,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,2,1.371831634613232,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,3,1.1114388162673146,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,4,1.3826542246647622,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,5,1.1066472635581712,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,6,1.1622023353267297,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,7,1.0899087549661772,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,8,1.1951483388728328,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,20,9,1.3227298888807277,10,1.1813863341629505,1.2443798121386143,0.14167965033429164,0.044803039315259786,1.2317061290572313,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-20/mc-summary-20261120T001731053150Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,0,0.98813923476327992,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,1,0.94375982270246805,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,2,1.0542296608814585,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,3,0.97451842754518769,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,4,1.311868121297348,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,5,0.99465587436017122,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,6,1.255503338494435,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,7,0.99063245740629169,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,8,0.94655873131065049,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,30,9,0.92177348794580583,10,0.98938584608478575,1.0381639156707096,0.1280485475665642,0.040492506138675402,1.1559596732159994,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-30/mc-summary-20261120T001731068878Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,0,1.1937988645051387,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,1,0.9177116083211162,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,2,0.95491128688151594,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,3,1.1390041241409281,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,4,1.0267763407858213,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,5,0.90664058182940721,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,6,1.0530779228283631,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,7,1.0010998358231473,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,8,1.1161581648805226,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,40,9,1.0397546922484191,10,1.0332655165171203,1.034893342224438,0.089907534886319362,0.028431258905181691,1.1099703294587089,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-40/mc-summary-20261120T001731096352Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,0,1.0562280013011545,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,1,1.1800280244658241,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,2,1.1496481280995405,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,3,1.0649584100053648,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,4,1.1517831664919334,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,5,0.95774798853960896,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,6,1.0690323376022457,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,7,1.0906462211803503,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,8,1.2916574399896812,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,50,9,1.0589449867231508,10,1.0798392793912979,1.1070674704398855,0.08596251488093834,0.027183734041988317,1.0778489464557035,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-50/mc-summary-20261120T001731145629Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,0,0.95637803528892817,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,1,0.94728045788811066,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,2,1.0102322967854125,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,3,1.066787739338585,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,4,0.9632181797832603,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,5,1.1007455004166653,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,6,1.0461273358773842,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,7,1.0941104396008672,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,8,1.0509296503243606,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,60,9,1.0175752884236833,10,1.0318513121505337,1.0253384923727258,0.053119601040472489,0.016797892768734314,1.0535773063007603,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-60/mc-summary-20261120T001731167644Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,0,1.0294475315758087,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,1,0.96420109327875614,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,2,1.0232063284943618,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,3,1.2401792453916218,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,4,0.98356562996072217,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,5,1.0527261619355268,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,6,1.0177518159797589,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,7,1.0541895006641224,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,8,0.95063440420426926,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,70,9,1.0394507075620527,10,1.0263269300350852,1.0355352419046999,0.076184561601695719,0.024091673720276409,1.034286922451104,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-70/mc-summary-20261120T001731194837Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,0,1.06002187443092,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,1,1.0108092384423828,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,2,0.94580654719531443,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,3,1.1120690863786342,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,4,0.90991361706382246,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,5,0.98502183684116873,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,6,0.94786854467708126,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,7,1.0094864059722626,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,8,0.94786996660540535,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,80,9,1.0196592150883701,10,0.99725412140671565,0.99485263326953621,0.057621635750876261,0.018221561147735561,1.0184063418945233,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-80/mc-summary-20261120T001731217152Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,0,0.93197087755289154,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,1,0.93173373558180328,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,2,1.0202147616375554,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,3,0.91446351927171832,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,4,0.90038722436769048,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,5,1.0293310834430229,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,6,1.1502094161482148,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,7,1.0212429988234319,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,8,0.95860754164760953,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,90,9,1.0187828543434609,10,0.98869519799553518,0.98769440128174002,0.071667548676712559,0.022663268813939801,1.0049895113927023,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-90/mc-summary-20261120T001731243555Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,0,1.0002963099984774,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,1,1.0044805636592002,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,2,1.0122455811437383,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,3,0.99572570132291127,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,4,1.028024276187842,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,5,0.92288425011088215,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,6,1.0390783850892356,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,7,1.0027164363007992,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,8,0.89380281882507273,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,100,9,0.96691363393985374,10,1.0015063731496383,0.98661679565780125,0.043630875083060565,0.01379729415687596,0.99342654264775099,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-100/mc-summary-20261120T001731274566Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,0,0.94451448759088363,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,1,0.92759515190585828,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,2,0.93826024354375326,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,3,1.0091888758582797,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,4,0.88234286824745667,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,5,0.94148751506277994,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,6,0.91031986513069552,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,7,0.93900075396102967,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,8,0.91536400565858311,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,200,9,0.95694632992792927,10,0.93863049875239146,0.93650200968872477,0.031535068644358316,0.0099722643085930641,0.92616767071594042,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-200/mc-summary-20261120T001731303041Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,0,0.98621212791600743,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,1,0.9688583632817096,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,2,1.020588004023715,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,3,0.94296788654818142,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,4,1.0416766358904304,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,5,0.95007866089200299,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,6,0.92332263756610755,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,7,1.0832306415662809,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,8,0.97098408979945239,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,300,9,0.88287108810417181,10,0.96992122654058099,0.977079013558806,0.055838752997972113,0.017657764117714733,0.89264160381963498,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-300/mc-summary-20261120T001731329782Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,0,0.89151893018718043,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,1,0.97207760382168562,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,2,0.90229281217315827,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,3,0.90710062753807241,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,4,0.9026049511109121,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,5,0.90067009265354347,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,6,0.91505264088326144,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,7,0.89450084459323742,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,8,0.85416411028923278,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,400,9,0.89557118755278065,10,0.90148145241335087,0.90355538008030645,0.027533577336154851,0.0087068816514640872,0.87094775628540111,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-400/mc-summary-20261120T001731374469Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,0,0.86687253884528304,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,1,0.87199927206592676,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,2,0.97368613089770273,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,3,0.851411296805059,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,4,0.84647621214645175,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,5,0.96289006710479264,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,6,0.88379212322397105,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,7,1.3128544626788152,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,8,0.90594812090111909,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,500,9,1.0275017374885804,10,0.89487012206254501,0.95034319621577024,0.13347326908221649,0.042207953704833601,0.85516856488144033,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-500/mc-summary-20261120T001731403927Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,0,0.8631711768321102,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,1,0.82836395646472116,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,2,0.81245519038967351,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,3,0.84798225452325415,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,4,0.83138848922289998,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,5,0.83758790152462947,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,6,0.86105045511703604,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,7,0.83309788345084923,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,8,0.80692677478829089,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,600,9,0.92035572235174601,10,0.8353428924877393,0.84423798046652099,0.030719288135182359,0.0097142918606162726,0.84289371221678633,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-600/mc-summary-20261120T001731442603Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,0,0.86258461359898431,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,1,0.84919674967491643,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,2,0.85694833673545445,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,3,0.85096179694385177,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,4,0.86895670095185573,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,5,0.8173743234001033,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,6,0.83571904183276324,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,7,0.82369017558147373,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,8,0.85979520925018749,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,700,9,0.84865994858023164,10,0.85007927330938404,0.84738868965498215,0.015992868735285583,0.0050573891523598919,0.83291779170432045,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-700/mc-summary-20261120T001731476862Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,0,0.81747765998309996,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,1,0.86725479885799417,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,2,0.83528022667045221,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,3,0.81480211992099394,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,4,0.82642450213446828,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,5,0.82633318626449415,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,6,0.82913833278542237,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,7,0.89216828079746113,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,8,0.88661211201888579,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,800,9,0.82900874906277089,10,0.82907354092409657,0.84244999684960431,0.027113358876763121,0.0085739969068116036,0.82455666846655562,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-800/mc-summary-20261120T001731506565Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,0,0.85289681020320207,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,1,0.83396870502746312,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,2,0.8082336914823699,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,3,0.82812712670126742,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,4,0.82529649774910885,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,5,0.84168812290587181,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,6,0.81698425787744267,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,7,0.85279406472124453,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,8,0.807644394103185,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,900,9,0.85893586474839678,10,0.83104791586436533,0.83265695355195513,0.017695965133151342,0.0055959555215683047,0.81738692370921884,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-900/mc-summary-20261120T001731548994Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,0,0.83700594327389244,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,1,0.83994283283453353,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,2,0.82401987774137264,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,3,0.83733538941711327,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,4,0.84511043954005793,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,5,0.82725349017900063,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,6,0.83687623310023673,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,7,0.84787741439631381,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,8,0.82899551806571337,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1000,9,0.84937383476200112,10,0.83717066634550286,0.83737909733102356,0.0081982307581127487,0.002592508197928522,0.81112937547474051,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1000/mc-summary-20261120T001731597907Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,0,0.80728696089359864,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,1,0.85133325765905821,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,2,0.81224082288590138,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,3,0.83284736184741315,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,4,0.84255746758346672,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,5,0.81516724148676645,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,6,0.82404960033711527,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,7,0.8430407536155673,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,8,0.79545624521327196,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1400,9,0.82645486975503424,10,0.8252522350460747,0.8250434581277194,0.016845833215341631,0.0053271202043797296,0.7920681695083347,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1400/mc-summary-20261120T001731646733Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,0,0.8205808505868627,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,1,0.84060310092089185,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,2,0.8300801303906109,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,3,0.85151748037769148,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,4,0.79612733240936606,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,5,0.80716358216771678,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,6,0.81633035795662801,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,7,0.79913771668301148,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,8,0.79807825392076803,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,1800,9,0.82896482241543701,10,0.81845560427174535,0.81885836278289847,0.018030702727129557,0.0057018088431138869,0.77867652524736486,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-1800/mc-summary-20261120T001731715329Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,0,0.79048658975452601,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,1,0.82614398626444374,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,2,0.79821556398457949,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,3,0.79938201466048331,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,4,0.81207906677641473,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,5,0.79311796137889279,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,6,0.82226953562956961,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,7,0.8185092108493629,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,8,0.78872372301538862,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2200,9,0.81885569839152961,10,0.80573054071844896,0.8067783350705191,0.013537363275191961,0.0042808901462723379,0.76845788721365649,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2200/mc-summary-20261120T001731767100Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,0,0.80127994454964102,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,1,0.83357052812351295,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,2,0.80034656069977217,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,3,0.80721056184742557,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,4,0.80245266778201629,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,5,0.81002163606075539,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,6,0.80793483891393192,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,7,0.81623347520619871,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,8,0.79603386805450393,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,2600,9,0.79669937475560137,10,0.80483161481472099,0.80717834559933588,0.01060662506001502,0.0033541093477067593,0.76025117134561715,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-2600/mc-summary-20261120T001731812757Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,0,0.79853737791302681,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,1,0.79647525122496687,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,2,0.80213007130838698,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,3,0.78250881862712562,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,4,0.82347746640089781,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,5,0.79541129029132207,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,6,0.81244325350542235,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,7,0.80412033532675142,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,8,0.80030027555759831,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json
/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/mc-summary-20261120T001731890754Z.json,empirical,obstacle,alg_2,3000,9,0.80678667850061503,10,0.80121517343299264,0.80221908186561142,0.010324761888359619,0.003264976386611751,0.75342640972145003,/home/gmaier/least-squares/final_scripts/results/obstacle/20261119T102631000702Z/s-3000/mc-summary-20261120T001731877858Z.json


==> csv/functional_1.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,0,0.12757756904886439,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,1,0.15826266120447927,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,2,0.16012678924289489,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,3,0.18667313817976103,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,4,0.1279116170076981,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,5,0.12909712015779889,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,6,0.14242571021726308,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,7,0.17031029898196273,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,8,0.13356680314490946,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,10,9,0.18984120641975824,10,0.15034418571087116,0.15257929136053902,0.022812403012958629,0.0072139152422636896,0.10316144328527602,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-10/mc-summary-20261123T214940009569Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,0,0.11116639183506098,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,1,0.10431708921303577,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,2,0.11261057940157661,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,3,0.13290318632862719,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,4,0.11111040400677458,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,5,0.12140935928489202,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,6,0.11994207966461676,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,7,0.11997507863333548,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,8,0.1112681933924094,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,20,9,0.13276257177245557,10,0.11627632953309669,0.11774649335327844,0.0090246441887918208,0.002853843070918476,0.090442749118626264,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-20/mc-summary-20261123T214940011906Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,0,0.11376671526924356,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,1,0.10216152281122856,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,2,0.099557354304288623,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,3,0.1180274360623194,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,4,0.1002064919268336,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,5,0.1002410304675906,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,6,0.10867239353009965,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,7,0.11916832651934826,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,8,0.11758694274768428,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,30,9,0.15361008459127826,10,0.1112195543996716,0.11329982982299147,0.015416231361604719,0.004875040403878976,0.084880774926359079,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-30/mc-summary-20261123T214940014052Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,0,0.093433534959695363,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,1,0.093511332042048714,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,2,0.097701308157187208,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,3,0.10069094307793316,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,4,0.11086129986567039,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,5,0.091095106833113629,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,6,0.089400322758929035,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,7,0.09868175687780735,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,8,0.10100418750560303,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,40,9,0.098455172090265136,10,0.098078240123726179,0.097483496416825299,0.0058515427378153526,0.0018504202877314005,0.08150383087984811,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-40/mc-summary-20261123T214940017855Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,0,0.089571562602372909,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,1,0.10673608545518951,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,2,0.085490714720257391,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,3,0.091695583812181958,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,4,0.090362252912261576,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,5,0.085347124068695754,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,6,0.08516672936922326,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,7,0.099575142449785145,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,8,0.096881951280594,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,50,9,0.09442454512909608,10,0.091028918362221767,0.092525169179965755,0.0066594757439852178,0.0021059111373637651,0.079145195069122889,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-50/mc-summary-20261123T214940021292Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,0,0.083112495376044551,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,1,0.083987628018858798,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,2,0.080452000783616917,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,3,0.086227520342208805,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,4,0.084739283392973916,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,5,0.081702214893822053,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,6,0.088062154577418852,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,7,0.090001848966888162,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,8,0.087453094348687935,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,60,9,0.07849095708724417,10,0.084363455705916357,0.084422919778776417,0.0034230456176053688,0.0010824620686290729,0.077362956749897058,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-60/mc-summary-20261123T214940023672Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,0,0.087462567850216125,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,1,0.074257011538511164,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,2,0.090559565039620357,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,3,0.083348938449329751,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,4,0.07833755672556518,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,5,0.078836786407571163,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,6,0.08414367043223317,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,7,0.074397346711586904,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,8,0.091869615972515209,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,70,9,0.088761714336698813,10,0.083746304440781461,0.083197477346384774,0.0061602350411421973,0.0019480373651990406,0.075946486290135798,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-70/mc-summary-20261123T214940026077Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,0,0.087149293961238564,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,1,0.073310197698015125,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,2,0.096011420564222544,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,3,0.085529342076916787,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,4,0.086812459193494937,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,5,0.079780639350408925,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,6,0.079238789954862263,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,7,0.1030108348935668,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,8,0.084502384608090342,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,80,9,0.078994945724053259,10,0.085015863342503564,0.08543403080248696,0.0082784989430104133,0.002617891226720937,0.074780393722068184,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-80/mc-summary-20261123T214940028182Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,0,0.083201926134568921,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,1,0.086177761268487849,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,2,0.077743200612801072,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,3,0.079752435140820144,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,4,0.078360677865745965,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,5,0.072933809681920786,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,6,0.08423489108218693,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,7,0.069663822418302587,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,8,0.090728502223471688,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,90,9,0.077529488124227566,10,0.079056556503283054,0.080032651455253359,0.0059342591530606109,0.0018765775149373297,0.073795211456252785,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-90/mc-summary-20261123T214940030309Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,0,0.079461909486906124,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,1,0.082887834563088042,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,2,0.082765586557814519,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,3,0.081247300997552133,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,4,0.085036958287277115,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,5,0.071307070940583334,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,6,0.075795011892726999,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,7,0.072912150788724567,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,8,0.077554840695498728,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,100,9,0.075404713664774942,10,0.078508375091202426,0.078437337787494649,0.0043516339818324111,0.0013761074925978203,0.072946156104010104,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-100/mc-summary-20261123T214940032600Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,0,0.067325389048349851,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,1,0.072179426695843305,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,2,0.067472498573105458,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,3,0.067041940981629661,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,4,0.069749553052011456,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,5,0.067980031546774886,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,6,0.066709586725898759,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,7,0.071657337965265744,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,8,0.068148167025869288,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,200,9,0.070855567592435456,10,0.068064099286322094,0.068911949920718391,0.0019256468387190847,0.00060894299794552235,0.068007415330846421,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-200/mc-summary-20261123T214940035291Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,0,0.061303264608851125,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,1,0.065019924279677482,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,2,0.064692788841450147,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,3,0.064542703862383394,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,4,0.064246678106839247,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,5,0.062792852402973928,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,6,0.064324162407697658,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,7,0.065183012516491515,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,8,0.063250762904897381,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,300,9,0.061170907723626419,10,0.064285420257268452,0.063652705765488843,0.0013953047314848896,0.00044123409815019054,0.065545635214872069,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-300/mc-summary-20261123T214940038424Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,0,0.06463013580157706,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,1,0.060506159428398626,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,2,0.060687407331667664,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,3,0.061474206873429568,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,4,0.061179894366647579,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,5,0.061131627389521478,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,6,0.060435348136487134,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,7,0.057941278609507721,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,8,0.061366370213111608,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,400,9,0.067496936073828104,10,0.061155760878084525,0.061684936422417659,0.0024722797831257461,0.00078180351278644717,0.063952681210934267,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-400/mc-summary-20261123T214940042231Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,0,0.058139889842405416,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,1,0.058402730857788313,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,2,0.05814001728505809,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,3,0.058614092927570173,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,4,0.058519308172916,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,5,0.057051567793924084,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,6,0.05660463116087424,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,7,0.057468837469253242,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,8,0.056387941943314354,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,500,9,0.059284144363630116,10,0.05813995356373175,0.057861316181673408,0.00089623069825761777,0.0002834130315457172,0.062794033530472096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-500/mc-summary-20261123T214940046982Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,0,0.054420603895781287,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,1,0.05601222569021494,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,2,0.053211531481363518,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,3,0.056281225188857878,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,4,0.054511891158859682,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,5,0.055129911205762702,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,6,0.054657776619687209,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,7,0.054145503005210739,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,8,0.055789333779518287,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,600,9,0.056294304393432873,10,0.054893843912724956,0.055045430641868918,0.00097880026995773319,0.00030952382274541186,0.061892705369616753,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-600/mc-summary-20261123T214940052683Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,0,0.053641138720787206,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,1,0.053044692332509726,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,2,0.056024700061927911,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,3,0.054869429556432814,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,4,0.053707868028222576,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,5,0.056412513983545284,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,6,0.054023860508654223,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,7,0.053769199775025818,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,8,0.053470710313076181,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,700,9,0.055444168882932271,10,0.053896530141840024,0.054440828216311396,0.0011080880516124211,0.00035040820911134648,0.061160185124039257,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-700/mc-summary-20261123T214940059074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,0,0.054346106028156538,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,1,0.053946996225232594,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,2,0.054881643568246576,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,3,0.055131250922532363,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,4,0.054317786432088955,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,5,0.053392601471990972,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,6,0.054445910736611897,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,7,0.054676951590277439,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,8,0.053950684766917466,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,800,9,0.054560292528677792,10,0.054396008382384217,0.054365022427073265,0.0004786010687535765,0.00015134694678521456,0.060546237565036777,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-800/mc-summary-20261123T214940065895Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,0,0.051943748720103114,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,1,0.052924080602825233,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,2,0.05302290293493906,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,3,0.050888023348263769,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,4,0.051134480299498242,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,5,0.056608806582509323,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,6,0.051970981429134741,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,7,0.051127873578143759,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,8,0.051304734345664002,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,900,9,0.052115044263109742,10,0.051957365074618928,0.0523040676104191,0.0015957330318987575,0.00050461509183661961,0.060019771542797584,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-900/mc-summary-20261123T214940072901Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,0,0.053616182814869309,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,1,0.052513425869746437,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,2,0.053758632332688246,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,3,0.050427569391678979,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,4,0.051547416196971951,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,5,0.052333624479301982,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,6,0.051289378742630343,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,7,0.051893952935176652,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,8,0.052088780246827206,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1000,9,0.051351988498066888,10,0.051991366591001925,0.052082095150795801,0.00098151665083806268,0.00031038281780284931,0.059560287050744426,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1000/mc-summary-20261123T214940080312Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,0,0.050749494723974442,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,1,0.049812874917755566,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,2,0.049782362270512574,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,3,0.049938921667233925,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,4,0.050466449541007222,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,5,0.048945754903900567,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,6,0.048641800356145834,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,7,0.048565545946094149,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,8,0.04965875528857789,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1400,9,0.051111560647126741,10,0.04979761859413407,0.049767352026232892,0.00081792369523834359,0.00025865018291745833,0.058160644856516133,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1400/mc-summary-20261123T214940090480Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,0,0.048425606742349012,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,1,0.047741186599296929,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,2,0.04867466343426597,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,3,0.04768835128752183,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,4,0.04714616939554362,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,5,0.04754025640728575,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,6,0.047975037246036155,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,7,0.046623852335512153,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,8,0.048793134551081703,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,1800,9,0.047251143012329924,10,0.047714768943409383,0.047785940101122304,0.00066082148510598774,0.00020897010197099564,0.05717731198708579,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-1800/mc-summary-20261123T214940103332Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,0,0.045844552225648302,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,1,0.047840146119257812,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,2,0.046001475074136822,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,3,0.046451747138640746,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,4,0.047531436251936433,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,5,0.048469041771283868,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,6,0.047004116543655217,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,7,0.046776405055318181,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,8,0.047297880114539809,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2200,9,0.045718034139455535,10,0.046890260799486702,0.046893483443387271,0.00086300460087408465,0.00027290601699666466,0.056426969276098277,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2200/mc-summary-20261123T214940118035Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,0,0.046629316474135721,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,1,0.04545417740269582,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,2,0.045662549939818949,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,3,0.046029934318312191,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,4,0.046589298031446076,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,5,0.045973380451081534,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,6,0.045835606283669721,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,7,0.045846318982452665,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,8,0.045778368370538385,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,2600,9,0.045421606156454221,10,0.045840962633061193,0.045922055641060527,0.00039118548602603257,0.00012370371234422326,0.055824359670746185,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-2600/mc-summary-20261123T214940134175Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,0,0.047235628081987981,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,1,0.046057508688986129,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,2,0.046112228707083543,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,3,0.044693202675875954,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,4,0.046195162684298956,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,5,0.045824721444934546,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,6,0.045445897192048113,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,7,0.046687492527370478,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,8,0.045569120769907961,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/mc-summary-20261123T214940157570Z.json,true,functional,alg_2,3000,9,0.0450212255620447,10,0.045941115066960338,0.045884218833453838,0.00071473694486630162,0.0002260196673647704,0.055323225358910433,/home/gmaier/least-squares/final_scripts/results/functional/20261123T214211459540Z/s-3000/mc-summary-20261123T214940152598Z.json


==> csv/functional_2.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,0,0.036695113450626808,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,1,0.051273514314456745,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,2,0.047806803681720633,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,3,0.051823569524568965,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,4,0.037286397437495698,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,5,0.036548824067989039,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,6,0.04060022772340937,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,7,0.058005459671587579,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,8,0.035573589109602378,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,10,9,0.04860258694510855,10,0.044203515702565005,0.044421608592656578,0.0076202354010096521,0.0024097300173837053,0.013164595745739265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-10/mc-summary-20261123T220548729346Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,0,0.024301669058889704,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,1,0.024004020127736826,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,2,0.026596128011953223,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,3,0.031921571921161657,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,4,0.024791789460081655,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,5,0.025995149548633436,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,6,0.026134600850995466,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,7,0.028022129933169403,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,8,0.025666018551385957,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,20,9,0.030898741096389928,10,0.026064875199814451,0.026833181856039723,0.0025499579846859103,0.00080636751693402358,0.011541542967632833,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-20/mc-summary-20261123T220548731294Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,0,0.025807968074905513,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,1,0.020111620894635879,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,2,0.019530043995812034,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,3,0.020750994098948542,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,4,0.020669096150335717,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,5,0.018006029923157561,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,6,0.022476796146764507,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,7,0.024968156731496893,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,8,0.023049779726314262,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,30,9,0.032281478284813071,10,0.021613895122856525,0.022765196402718395,0.0039171834745918678,0.0012387221792482612,0.010831770600577526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-30/mc-summary-20261123T220548732892Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,0,0.015681927358073867,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,1,0.016171718146050694,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,2,0.017931623519560499,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,3,0.017846179188110104,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,4,0.022686552219997082,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,5,0.015339412733587061,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,6,0.016128530526922123,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,7,0.018214884305086207,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,8,0.018984355629702861,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,40,9,0.01757400703328181,10,0.017710093110695956,0.01765591906603723,0.0020322891079868938,0.00064266624451904766,0.010400833403379134,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-40/mc-summary-20261123T220548734630Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,0,0.016341710670192317,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,1,0.016121845996460247,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,2,0.014205574047530306,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,3,0.016373849170052773,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,4,0.014883320819637131,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,5,0.014380352798149707,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,6,0.014502070173733592,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,7,0.017453899483422051,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,8,0.017070141860724908,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,50,9,0.016779766595371025,10,0.016231778333326282,0.015811253161527407,0.001145258621772902,0.00036216257547476752,0.010099844138681115,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-50/mc-summary-20261123T220548736311Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,0,0.013525947598860917,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,1,0.012908899636242631,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,2,0.012397327575854851,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,3,0.014757672897520377,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,4,0.0128862264692504,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,5,0.013760052779382463,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,6,0.014689385224220499,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,7,0.01398466367800664,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,8,0.013246512491807437,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,60,9,0.011856995914579671,10,0.013386230045334176,0.013401368426572588,0.00088927040130010074,0.00028121199238802783,0.0098724098740179868,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-60/mc-summary-20261123T220548738074Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,0,0.013737747474243929,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,1,0.010689006367887086,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,2,0.016217831402643795,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,3,0.013602213854418626,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,4,0.011987581741023082,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,5,0.012075879614811477,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,6,0.013781756355525858,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,7,0.010964184713959976,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,8,0.015236784992889246,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,70,9,0.01345733255094108,10,0.013529773202679854,0.013175031906834417,0.0016775797430789406,0.00053049729446895432,0.0096916518272642943,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-70/mc-summary-20261123T220548739714Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,0,0.012626420782672565,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,1,0.010705213827930172,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,2,0.015193076331533559,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,3,0.013649208561224325,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,4,0.014175396055774604,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,5,0.011878618048247169,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,6,0.011608141197533487,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,7,0.015663082231061793,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,8,0.013945894857617535,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,80,9,0.011917589911811809,10,0.013137814671948446,0.013136264180540702,0.001555173341971375,0.0004917889917005478,0.0095428449012282743,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-80/mc-summary-20261123T220548760351Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,0,0.012729289537972612,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,1,0.012563955799619398,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,2,0.012076611304803479,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,3,0.011700782105683637,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,4,0.011885775305774537,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,5,0.0099136820692215452,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,6,0.01210637717337611,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,7,0.009725209184206357,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,8,0.014625642086104096,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,90,9,0.010969865042049378,10,0.011981193305289007,0.011829718960881114,0.0013476753034464787,0.00042617235052494408,0.0094171242264072929,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-90/mc-summary-20261123T220548763468Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,0,0.011932082692352125,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,1,0.012798255657910255,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,2,0.012488771764402504,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,3,0.012432901455584464,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,4,0.012873909681763978,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,5,0.010154501342843228,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,6,0.010621585404777274,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,7,0.010750513495235257,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,8,0.011947975789302939,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,100,9,0.011008717361561556,10,0.011940029240827533,0.011700921464573358,0.00093754046289146122,0.00029647632613055892,0.009308774923391808,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-100/mc-summary-20261123T220548765382Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,0,0.0086514417021819751,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,1,0.0096902736445586193,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,2,0.0089771701033952416,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,3,0.0087524548468182733,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,4,0.00879313989238663,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,5,0.0088644080858761576,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,6,0.0086969593312643222,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,7,0.0098627918434172745,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,8,0.0089831310274782958,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,200,9,0.0089546150666611549,10,0.0089095115762686562,0.0090226385544037949,0.00039425998967923293,0.0001246759557660854,0.0086785343635354759,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-200/mc-summary-20261123T220548767806Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,0,0.007266577458306946,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,1,0.0076644547784731308,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,2,0.0079302274213677651,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,3,0.0076876936689240618,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,4,0.0077660642177633252,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,5,0.0075976871686200933,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,6,0.0077161000004279138,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,7,0.0081645634075389849,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,8,0.0075166347655869587,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,300,9,0.0071373494941744595,10,0.0076760742236985958,0.0076447352381183633,0.00028157448420722969,8.9041670108195648e-05,0.0083643826901037503,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-300/mc-summary-20261123T220548770865Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,0,0.0078085434597285385,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,1,0.0068439187253862199,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,2,0.0066818564992358357,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,3,0.0069597806898227844,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,4,0.0069847198002296286,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,5,0.0069505663159010467,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,6,0.0071404972338585957,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,7,0.0063803797337819053,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,8,0.0071021152906666765,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,400,9,0.0086784337853235086,10,0.0069722502450262069,0.0071530811533934745,0.00061485866670835522,0.00019443538258927468,0.0081611032977690866,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-400/mc-summary-20261123T220548774513Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,0,0.0062636844609571972,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,1,0.006318411138708748,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,2,0.006496738074743387,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,3,0.006427016683224704,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,4,0.0062826423700343553,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,5,0.0062197770606485028,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,6,0.0061180471353979469,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,7,0.0062097007434367326,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,8,0.0061235256445153902,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,500,9,0.0066596081715638135,10,0.0062731634154957767,0.0063119151483230773,0.00016233799058391099,5.1335780102012639e-05,0.0080132464256735397,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-500/mc-summary-20261123T220548778950Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,0,0.0056267383677978417,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,1,0.0058877501458104321,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,2,0.0053961107299860612,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,3,0.0057678747364924435,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,4,0.0056331672386176748,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,5,0.0058575577987273007,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,6,0.0056284230176108325,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,7,0.0056432496699535227,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,8,0.0058436590623109404,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,600,9,0.0058092620640939879,10,0.0057055622032229827,0.0057093792831401039,0.00014384172200801264,4.5486746410608869e-05,0.0078982265064669148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-600/mc-summary-20261123T220548783874Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,0,0.005504684847904881,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,1,0.0053160344792558762,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,2,0.0057707095782671951,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,3,0.0057362584219742135,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,4,0.005749749713373449,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,5,0.0056777509409200125,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,6,0.0054207325598811563,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,7,0.005466605938858767,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,8,0.0054198397286358271,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,700,9,0.0057661713582125339,10,0.0055912178944124468,0.0055828537567283922,0.00016521537339190742,5.2245688439360612e-05,0.0078047484336376096,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-700/mc-summary-20261123T220548807926Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,0,0.0054679764635324115,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,1,0.0054334432843554216,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,2,0.0054121667116977471,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,3,0.0055215678841929279,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,4,0.0055679233839764702,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,5,0.0053715878858942179,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,6,0.0054819388748970571,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,7,0.0055131355484294049,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,8,0.0054609614083627814,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,800,9,0.0055226420791706895,10,0.0054749576692147348,0.0054753343524509132,5.5847919528231914e-05,1.7660662829100915e-05,0.0077264016098053702,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-800/mc-summary-20261123T220548813940Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,0,0.0051185738069370818,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,1,0.0051820788601825499,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,2,0.0051673055032577251,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,3,0.0049727297169221722,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,4,0.0049014363547411526,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,5,0.0053190637972388042,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,6,0.0051132265347266209,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,7,0.0050662984520884477,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,8,0.0048766276280427434,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,900,9,0.0050985759328494792,10,0.00510590123378805,0.005081591658698678,0.00012768925545031721,4.0378887995407158e-05,0.0076592184439254526,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-900/mc-summary-20261123T220548820384Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,0,0.0053984561147776616,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,1,0.0050411999697147136,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,2,0.0051340327716825956,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,3,0.0048677211364986147,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,4,0.0048752462025352375,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,5,0.0052559184377880281,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,6,0.0049862901591660822,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,7,0.004946689919248415,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,8,0.005053426825413803,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1000,9,0.0049439065819578097,10,0.0050137450644403975,0.0050502888118782964,0.00016147016039183874,5.106134809909167e-05,0.0076005828975751668,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1000/mc-summary-20261123T220548827509Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,0,0.0046446715256982006,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,1,0.0044903938304321992,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,2,0.0046131383038047393,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,3,0.0045977407911710708,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,4,0.0045965995380139249,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,5,0.0045097666311348936,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,6,0.0045223513940616288,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,7,0.0044495571267217753,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,8,0.0045570331291939371,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1400,9,0.0047253110159960112,10,0.004576816333603931,0.0045706563286228383,7.7421739200100086e-05,2.4482903628385897e-05,0.0074219723325335205,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1400/mc-summary-20261123T220548836417Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,0,0.0042321167788509856,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,1,0.0042140635759465072,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,2,0.0042282229630059946,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,3,0.0041482806741276633,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,4,0.0041362466598219728,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,5,0.004114499390862318,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,6,0.0041326249334309503,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,7,0.0040837430096280101,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,8,0.0043001644707021417,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,1800,9,0.0041626433438960719,10,0.004155462009011868,0.0041752605800272607,6.2800221221291741e-05,1.9859173662172303e-05,0.0072964876621247265,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-1800/mc-summary-20261123T220548847797Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,0,0.0038754332008569736,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,1,0.004024236373938019,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,2,0.0039272136556478647,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,3,0.0039616428057379013,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,4,0.0041273620996515768,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,5,0.0041907595728483777,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,6,0.0040162912207529419,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,7,0.0039471679135279804,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,8,0.0041667041099379114,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2200,9,0.0039275782542512712,10,0.0039889670132454216,0.0040164389207150821,0.00010434230025569192,3.2995932510915591e-05,0.0072007352361568508,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2200/mc-summary-20261123T220548869489Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,0,0.0039591605426281063,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,1,0.0037362187674483118,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,2,0.0037826334314287682,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,3,0.0038179322102746983,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,4,0.0038482828297353618,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,5,0.0037770039784377615,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,6,0.003884423489861065,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,7,0.0038474061389665113,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,8,0.00376259692688797,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,2600,9,0.0037495434569332444,10,0.0038002828208517333,0.00381652017726018,6.5934582869032414e-05,2.0850345843926192e-05,0.0071238352666108447,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-2600/mc-summary-20261123T220548885215Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,0,0.0039318141873934112,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,1,0.0038125687855092281,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,2,0.0037908287844213868,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,3,0.0036926193293840303,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,4,0.0038465869718338295,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,5,0.0038456039673872991,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,6,0.0037313306506116689,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,7,0.0038330415731750566,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,8,0.0037466140957823461,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/mc-summary-20261123T220548908517Z.json,true,functional,alg_2,3000,9,0.0037023298091574111,10,0.0038016987849653072,0.0037933338154655673,7.151930345003881e-05,2.2616389557086101e-05,0.0070598847205585432,/home/gmaier/least-squares/final_scripts/results/functional/20261123T215819514865Z/s-3000/mc-summary-20261123T220548903616Z.json


==> csv/functional_3.csv <==
source_summary_path,pca_mode,problem,ev_decay,s,run_idx,l2_error,n_runs_at_s,median_l2_at_s,mean_l2_at_s,std_l2_at_s,stderr_l2_at_s,ref_decay_order_1_l2_at_s,per_s_summary_path
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,0,0.018610530077530062,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,1,0.026138180543261499,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,2,0.023768322508497173,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,3,0.02762436765275731,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,4,0.01952712239707435,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,5,0.020442351764540647,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,6,0.019805221753936987,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,7,0.02882146156419425,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,8,0.02030227716663149,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,10,9,0.03317472080473069,10,0.02210533713651891,0.023821455623315446,0.0046673755328085174,0.0014759537379016861,0.0025637491413305021,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-10/mc-summary-20261123T221944805148Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,0,0.0090941175151142487,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,1,0.009754483440181946,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,2,0.014115110682207341,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,3,0.013436124662823217,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,4,0.0095509026145781228,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,5,0.012481723263629693,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,6,0.0099759870929221912,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,7,0.011282567435184262,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,8,0.0093342064785930275,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,20,9,0.010707916303280931,10,0.010341951698101561,0.010973313948851499,0.0017058490795639316,0.0005394368435923813,0.0022476665022148124,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-20/mc-summary-20261123T221944807330Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,0,0.0076763728318939867,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,1,0.0058184863775008547,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,2,0.0064873211965185279,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,3,0.0054206976896182622,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,4,0.0061628020665017054,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,5,0.0054321188099020019,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,6,0.008286867969451453,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,7,0.0084509571134875408,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,8,0.0067678105549401953,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,30,9,0.010091907306211225,10,0.0066275658757293616,0.0070595341916025759,0.0014529042309109909,0.00045944865917739469,0.0021094413465227281,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-30/mc-summary-20261123T221944808976Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,0,0.004152671121942589,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,1,0.004492993979531291,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,2,0.0052485151657668105,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,3,0.0050361571398279846,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,4,0.0068870031762632367,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,5,0.0042930027086851407,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,6,0.0047580483445032584,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,7,0.0055120804396873906,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,8,0.0050984887663418736,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,40,9,0.0047430330369010966,10,0.004897102742165621,0.0050221993879450682,0.00074096460949149188,0.00023431358315703318,0.0020255181565803156,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-40/mc-summary-20261123T221944811412Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,0,0.0043336071227397036,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,1,0.0044191328694678025,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,2,0.0037060846290030763,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,3,0.0043006870425299206,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,4,0.0039674636181999149,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,5,0.0041120519835863515,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,6,0.0040916055919177656,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,7,0.005097967585246322,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,8,0.0046450400840618872,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,50,9,0.0039457821468333321,10,0.0042063695130581356,0.0042619422673586078,0.00037738341970892594,0.00011933911574634837,0.0019669017748984857,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-50/mc-summary-20261123T221944813900Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,0,0.0036197625407991892,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,1,0.0032854994856134543,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,2,0.0035237837915810138,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,3,0.0040262827043866913,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,4,0.0039464803643166997,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,5,0.0038455148316393663,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,6,0.003892082128935308,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,7,0.0038803084549073391,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,8,0.0036524140569994287,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,60,9,0.0033066049455547342,10,0.0037489644443193977,0.0036978733304733223,0.00024981472425895511,7.899835217052174e-05,0.0019226099172523483,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-60/mc-summary-20261123T221944817894Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,0,0.0032598017797485584,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,1,0.0023894500920635356,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,2,0.0043594289012649674,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,3,0.0033530443405784516,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,4,0.0027568910793457249,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,5,0.002707227453988307,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,6,0.0032977875495716425,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,7,0.0023214460213961518,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,8,0.0036326297995637018,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,70,9,0.0031343487553497844,10,0.0031970752675491714,0.0031212055772870824,0.00058122699250074761,0.00018380011338719682,0.0018874080549161391,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-70/mc-summary-20261123T221944821941Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,0,0.0027750338541025453,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,1,0.0023734775630185612,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,2,0.0030099517609448261,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,3,0.0032327699237535974,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,4,0.0034393650432906027,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,5,0.0024772309843398448,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,6,0.0025745929424361626,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,7,0.003236221367372105,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,8,0.0032936848439932267,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,80,9,0.0027042175737840221,10,0.0028924928075236859,0.0029116545857035495,0.00036002926253250663,0.00011385124939134421,0.0018584285377158216,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-80/mc-summary-20261123T221944825939Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,0,0.0029597272722841237,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,1,0.0028385349181830888,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,2,0.0028206041149940238,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,3,0.0025429121497519418,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,4,0.0027269575957174393,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,5,0.0021250158336430418,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,6,0.0027150782273851911,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,7,0.0020599309239223442,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,8,0.0034190800694779864,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,90,9,0.0023951400153881305,10,0.0027210179115513154,0.0026602981120747312,0.00038227931684606714,0.00012088733436067476,0.0018339449699447338,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-90/mc-summary-20261123T221944830252Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,0,0.0027185561727090389,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,1,0.0028093692170388543,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,2,0.0029187531095660108,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,3,0.0028104654799240669,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,4,0.003075691017049889,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,5,0.002257664554530605,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,6,0.0022930736065279464,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,7,0.002374772254203641,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,8,0.0027833703855765827,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,100,9,0.0024140576040486555,10,0.0027509632791428108,0.0026455773401175288,0.00027196019584458449,8.6001365177434684e-05,0.0018128444030959864,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-100/mc-summary-20261123T221944850885Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,0,0.0016502538701945854,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,1,0.00182565618645811,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,2,0.0017078784476136067,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,3,0.0016760934594992633,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,4,0.0016459603480271608,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,5,0.0017472518210161999,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,6,0.0016809042234193809,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,7,0.0018947654278582086,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,8,0.0017059207242211397,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,200,9,0.0016400557896997219,10,0.0016934124738202604,0.0017174740298007377,7.9324606861353421e-05,2.5084643217929724e-05,0.0016901077292648683,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-200/mc-summary-20261123T221944857448Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,0,0.0012773862730853834,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,1,0.0013022334219359626,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,2,0.0014386519686155799,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,3,0.0013438751739382711,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,4,0.0013499016097448665,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,5,0.0013569259863646052,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,6,0.0013426477339944409,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,7,0.0014685146827836651,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,8,0.0013411344353840267,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,300,9,0.0012776496369862028,10,0.0013432614539663559,0.0013498920922833005,5.9086297897238198e-05,1.8684727986249024e-05,0.0016289280243530178,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-300/mc-summary-20261123T221944863637Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,0,0.0013642099696797188,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,1,0.0011453965639192131,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,2,0.001143160268008235,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,3,0.0011934965048185429,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,4,0.0012215832120186392,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,5,0.0011951167173533724,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,6,0.0012427293867305139,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,7,0.0010946644957767738,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,8,0.0012174858344350177,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,400,9,0.0015875988598313977,10,0.001206301275894195,0.0012405441812571424,0.00013443618359565898,4.2512454010284712e-05,0.001589340225561942,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-400/mc-summary-20261123T221944870265Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,0,0.0010530313386307663,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,1,0.0010154363662712345,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,2,0.0010943033849041878,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,3,0.0010747304444040505,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,4,0.0010234865946330979,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,5,0.0010479436236861932,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,6,0.0010237753933987073,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,7,0.0010429954307775663,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,8,0.001018461650974093,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,500,9,0.0011138563379946636,10,0.0010454695272318797,0.001050802056567456,3.2075018827576434e-05,1.0143011548792512e-05,0.0015605457273338093,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-500/mc-summary-20261123T221944875849Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,0,0.0008658611840293304,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,1,0.00093520535070724638,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,2,0.00082254673750752311,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,3,0.0008852876000685386,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,4,0.00088587679165476145,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,5,0.00091582816146697004,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,6,0.00086803847388770318,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,7,0.00088344904697645931,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,8,0.00090048682030288956,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,600,9,0.00089766170886354285,10,0.00088558219586165002,0.00088602418754649657,2.9014269292305686e-05,9.1751175609167673e-06,0.0015381460862968009,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-600/mc-summary-20261123T221944881117Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,0,0.00085110572473847909,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,1,0.00080597323893821251,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,2,0.0008728912434371669,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,3,0.00087874135636643088,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,4,0.00089738818866939483,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,5,0.00085019991486641423,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,6,0.00081997802645896302,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,7,0.00083717516042763364,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,8,0.00082812666932294038,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,700,9,0.00088363915079461527,10,0.00085065281980244666,0.00085252186740202506,2.854394088857275e-05,9.0263866605100366e-06,0.0015199416284024574,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-700/mc-summary-20261123T221944887266Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,0,0.00082805884390273123,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,1,0.0008166768029353892,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,2,0.00080662443003488512,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,3,0.00082427168336644981,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,4,0.00084588575816878144,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,5,0.00080544864388822665,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,6,0.00082846983475474479,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,7,0.00082455989252874318,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,8,0.00082050906898227885,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,800,9,0.00083458348256043537,10,0.00082441578794759649,0.00082350884411226655,1.1564186787412794e-05,3.6569169535849814e-06,0.0015046839170222287,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-800/mc-summary-20261123T221944897822Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,0,0.00075291127943578364,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,1,0.00075162738947950078,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,2,0.00075634859207657961,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,3,0.00073113422423537239,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,4,0.00071151173651667541,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,5,0.00075673358353782591,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,6,0.00074526042851055167,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,7,0.00075047322793341128,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,8,0.00070282638048409381,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,900,9,0.00074724748868686282,10,0.00074886035831013705,0.00074060743308966581,1.818638139361387e-05,5.7510387600327019e-06,0.0014916002806415029,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-900/mc-summary-20261123T221944905276Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,0,0.00079092048705571311,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,1,0.00073117135566486179,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,2,0.00073614033875628012,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,3,0.00070535540172534815,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,4,0.00070160499650017013,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,5,0.00076814091722992629,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,6,0.00072444696867003666,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,7,0.00070621576083637432,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,8,0.00073844048181524963,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1000,9,0.00071633308588630598,10,0.00072780916216744923,0.00073187697941402678,2.7272817124853735e-05,8.6244220323782564e-06,0.0014801812568818373,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1000/mc-summary-20261123T221944913003Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,0,0.00064659311360788449,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,1,0.00061811965150229632,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,2,0.00064362434747195646,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,3,0.00064334998448540973,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,4,0.00063501937101808855,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,5,0.00062740013906018217,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,6,0.00062850396433423105,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,7,0.00061902426367593214,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,8,0.00063589209060034894,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1400,9,0.00065007708303046823,10,0.00063545573080921874,0.00063476040087867992,1.0705928879449706e-05,3.3855119726835296e-06,0.0014453976074935695,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1400/mc-summary-20261123T221944922409Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,0,0.00055525990730634432,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,1,0.00055606764028288849,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,2,0.00055041407687444739,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,3,0.00054402522314432437,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,4,0.00054819858204768843,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,5,0.00054181126153929804,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,6,0.00054142028100535541,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,7,0.00053496746092246341,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,8,0.00056784441971103033,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,1800,9,0.00054762506973747387,10,0.00054791182589258121,0.00054876339225713136,8.8261728764306389e-06,2.7910809311920692e-06,0.0014209600005799803,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-1800/mc-summary-20261123T221944935232Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,0,0.00049555692512651941,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,1,0.00051082501358146474,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,2,0.00050769064481996922,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,3,0.00050937435532510565,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,4,0.00053960089104456376,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,5,0.00054163543939643986,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,6,0.00051660077514073597,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,7,0.00050693359712221365,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,8,0.00054619477691193665,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2200,9,0.00050835670384062994,10,0.00051009968445328525,0.0005182769122309579,1.6651378274801145e-05,5.265628152941675e-06,0.0014023126220659148,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2200/mc-summary-20261123T221944951085Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,0,0.00050265256520029382,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,1,0.00046600975343958061,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,2,0.00047747852656419501,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,3,0.00047878907623521939,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,4,0.00048387719227940059,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,5,0.0004738185441414032,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,6,0.00049096351428016302,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,7,0.00048737357736303166,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,8,0.00047297527011218348,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,2600,9,0.0004681362637339995,10,0.00047813380139970717,0.00048020742833494696,1.0649722915053963e-05,3.3677380861258414e-06,0.0013873366794164245,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-2600/mc-summary-20261123T221944969739Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,0,0.00049035920071178996,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,1,0.00047804234110132723,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,2,0.00047193791230473275,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,3,0.00045871222780143327,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,4,0.00048260796397355828,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,5,0.00048484769639899799,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,6,0.00046304907917833342,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,7,0.00047537138901557836,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,8,0.0004649080433521135,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json
/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/mc-summary-20261123T221944995306Z.json,true,functional,alg_2,3000,9,0.00046283485513191127,10,0.00047365465066015553,0.00047326707089697756,1.018556515117156e-05,3.2209585133739383e-06,0.0013748825820255291,/home/gmaier/least-squares/final_scripts/results/functional/20261123T221215270275Z/s-3000/mc-summary-20261123T221944989194Z.json

